Superfast Line Spectral Estimation

A number of recent works have proposed to solve the line spectral estimation problem by applying off-the-grid extensions of sparse estimation techniques. These methods are preferable over classical line spectral estimation algorithms because they inherently estimate the model order. However, they all have computation times which grow at least cubically in the problem size, thus limiting their practical applicability in cases with large dimensions. To alleviate this issue, we propose a low-complexity method for line spectral estimation, which also draws on ideas from sparse estimation. Our method is based on a Bayesian view of the problem. The signal covariance matrix is shown to have Toeplitz structure, allowing superfast Toeplitz inversion to be used. We demonstrate that our method achieves estimation accuracy at least as good as current methods and that it does so while being orders of magnitudes faster.

==> make_outputs/phasetran_AST.txt <==
0.100000 0.030000 0.000000
0.100000 0.090000 0.000000
0.100000 0.150000 0.000000
0.100000 0.210000 0.000000
0.100000 0.270000 0.000000
0.100000 0.330000 0.000000
0.100000 0.390000 0.000000

0.300000 0.030000 0.000000
0.300000 0.090000 0.000000
0.300000 0.150000 0.000000
0.300000 0.210000 0.000000
0.300000 0.270000 0.000000
0.300000 0.330000 0.000000
0.300000 0.390000 0.000000

0.500000 0.030000 0.000000
0.500000 0.090000 0.000000
0.500000 0.150000 0.000000
0.500000 0.210000 0.000000
0.500000 0.270000 0.000000
0.500000 0.330000 0.000000
0.500000 0.390000 0.000000

0.700000 0.030000 0.100000
0.700000 0.090000 0.025000
0.700000 0.150000 0.000000
0.700000 0.210000 0.008333
0.700000 0.270000 0.000000
0.700000 0.330000 0.000000
0.700000 0.390000 0.000000

0.900000 0.030000 0.325000
0.900000 0.090000 0.233333
0.900000 0.150000 0.191667
0.900000 0.210000 0.091667
0.900000 0.270000 0.033333
0.900000 0.330000 0.000000
0.900000 0.390000 0.000000

1.100000 0.030000 0.458333
1.100000 0.090000 0.558333
1.100000 0.150000 0.683333
1.100000 0.210000 0.616667
1.100000 0.270000 0.375000
1.100000 0.330000 0.000000
1.100000 0.390000 0.000000

1.300000 0.030000 0.516667
1.300000 0.090000 0.725000
1.300000 0.150000 0.850000
1.300000 0.210000 0.866667
1.300000 0.270000 0.733333
1.300000 0.330000 0.000000
1.300000 0.390000 0.000000

1.500000 0.030000 0.550000
1.500000 0.090000 0.725000
1.500000 0.150000 0.875000
1.500000 0.210000 0.950000
1.500000 0.270000 0.633333
1.500000 0.330000 0.000000
1.500000 0.390000 0.000000

1.700000 0.030000 0.550000
1.700000 0.090000 0.783333
1.700000 0.150000 0.925000
1.700000 0.210000 0.941667
1.700000 0.270000 0.658333
1.700000 0.330000 0.000000
1.700000 0.390000 0.000000



==> make_outputs/phasetran_ESPRIT.txt <==
0.100000 0.030000 0.058333
0.100000 0.090000 0.000000
0.100000 0.150000 0.000000
0.100000 0.210000 0.000000
0.100000 0.270000 0.000000
0.100000 0.330000 0.000000
0.100000 0.390000 0.000000

0.300000 0.030000 0.500000
0.300000 0.090000 0.041667
0.300000 0.150000 0.008333
0.300000 0.210000 0.000000
0.300000 0.270000 0.000000
0.300000 0.330000 0.000000
0.300000 0.390000 0.000000

0.500000 0.030000 0.858333
0.500000 0.090000 0.325000
0.500000 0.150000 0.141667
0.500000 0.210000 0.016667
0.500000 0.270000 0.000000
0.500000 0.330000 0.000000
0.500000 0.390000 0.000000

0.700000 0.030000 0.991667
0.700000 0.090000 0.716667
0.700000 0.150000 0.491667
0.700000 0.210000 0.225000
0.700000 0.270000 0.066667
0.700000 0.330000 0.025000
0.700000 0.390000 0.000000

0.900000 0.030000 0.983333
0.900000 0.090000 0.933333
0.900000 0.150000 0.725000
0.900000 0.210000 0.558333
0.900000 0.270000 0.316667
0.900000 0.330000 0.091667
0.900000 0.390000 0.058333

1.100000 0.030000 1.000000
1.100000 0.090000 0.975000
1.100000 0.150000 0.858333
1.100000 0.210000 0.808333
1.100000 0.270000 0.641667
1.100000 0.330000 0.425000
1.100000 0.390000 0.300000

1.300000 0.030000 1.000000
1.300000 0.090000 0.983333
1.300000 0.150000 0.991667
1.300000 0.210000 0.883333
1.300000 0.270000 0.808333
1.300000 0.330000 0.675000
1.300000 0.390000 0.491667

1.500000 0.030000 1.000000
1.500000 0.090000 0.983333
1.500000 0.150000 0.958333
1.500000 0.210000 0.966667
1.500000 0.270000 0.858333
1.500000 0.330000 0.766667
1.500000 0.390000 0.533333

1.700000 0.030000 1.000000
1.700000 0.090000 1.000000
1.700000 0.150000 0.991667
1.700000 0.210000 0.941667
1.700000 0.270000 0.908333
1.700000 0.330000 0.833333
1.700000 0.390000 0.675000



==> make_outputs/phasetran_GLS.txt <==
0.100000 0.030000 0.066667
0.100000 0.090000 0.000000
0.100000 0.150000 0.000000
0.100000 0.210000 0.000000
0.100000 0.270000 0.000000
0.100000 0.330000 0.000000
0.100000 0.390000 0.000000

0.300000 0.030000 0.533333
0.300000 0.090000 0.091667
0.300000 0.150000 0.033333
0.300000 0.210000 0.008333
0.300000 0.270000 0.000000
0.300000 0.330000 0.000000
0.300000 0.390000 0.000000

0.500000 0.030000 0.950000
0.500000 0.090000 0.683333
0.500000 0.150000 0.358333
0.500000 0.210000 0.141667
0.500000 0.270000 0.050000
0.500000 0.330000 0.008333
0.500000 0.390000 0.000000

0.700000 0.030000 0.991667
0.700000 0.090000 0.933333
0.700000 0.150000 0.783333
0.700000 0.210000 0.608333
0.700000 0.270000 0.408333
0.700000 0.330000 0.183333
0.700000 0.390000 0.066667

0.900000 0.030000 0.991667
0.900000 0.090000 0.983333
0.900000 0.150000 0.891667
0.900000 0.210000 0.775000
0.900000 0.270000 0.658333
0.900000 0.330000 0.400000
0.900000 0.390000 0.250000

1.100000 0.030000 1.000000
1.100000 0.090000 0.883333
1.100000 0.150000 0.800000
1.100000 0.210000 0.708333
1.100000 0.270000 0.608333
1.100000 0.330000 0.491667
1.100000 0.390000 0.308333

1.300000 0.030000 0.975000
1.300000 0.090000 0.933333
1.300000 0.150000 0.808333
1.300000 0.210000 0.716667
1.300000 0.270000 0.658333
1.300000 0.330000 0.516667
1.300000 0.390000 0.258333

1.500000 0.030000 1.000000
1.500000 0.090000 0.941667
1.500000 0.150000 0.900000
1.500000 0.210000 0.791667
1.500000 0.270000 0.591667
1.500000 0.330000 0.533333
1.500000 0.390000 0.400000

1.700000 0.030000 1.000000
1.700000 0.090000 0.975000
1.700000 0.150000 0.950000
1.700000 0.210000 0.916667
1.700000 0.270000 0.933333
1.700000 0.330000 0.633333
1.700000 0.390000 0.625000



==> make_outputs/phasetran_LASSO.txt <==
0.100000 0.030000 0.208333
0.100000 0.090000 0.058333
0.100000 0.150000 0.058333
0.100000 0.210000 0.033333
0.100000 0.270000 0.008333
0.100000 0.330000 0.000000
0.100000 0.390000 0.000000

0.300000 0.030000 0.016667
0.300000 0.090000 0.000000
0.300000 0.150000 0.000000
0.300000 0.210000 0.000000
0.300000 0.270000 0.000000
0.300000 0.330000 0.000000
0.300000 0.390000 0.000000

0.500000 0.030000 0.000000
0.500000 0.090000 0.000000
0.500000 0.150000 0.000000
0.500000 0.210000 0.000000
0.500000 0.270000 0.000000
0.500000 0.330000 0.000000
0.500000 0.390000 0.000000

0.700000 0.030000 0.000000
0.700000 0.090000 0.000000
0.700000 0.150000 0.000000
0.700000 0.210000 0.000000
0.700000 0.270000 0.000000
0.700000 0.330000 0.000000
0.700000 0.390000 0.000000

0.900000 0.030000 0.000000
0.900000 0.090000 0.000000
0.900000 0.150000 0.000000
0.900000 0.210000 0.000000
0.900000 0.270000 0.000000
0.900000 0.330000 0.000000
0.900000 0.390000 0.000000

1.100000 0.030000 0.000000
1.100000 0.090000 0.000000
1.100000 0.150000 0.000000
1.100000 0.210000 0.000000
1.100000 0.270000 0.000000
1.100000 0.330000 0.000000
1.100000 0.390000 0.000000

1.300000 0.030000 0.000000
1.300000 0.090000 0.000000
1.300000 0.150000 0.000000
1.300000 0.210000 0.000000
1.300000 0.270000 0.000000
1.300000 0.330000 0.000000
1.300000 0.390000 0.000000

1.500000 0.030000 0.000000
1.500000 0.090000 0.000000
1.500000 0.150000 0.000000
1.500000 0.210000 0.000000
1.500000 0.270000 0.000000
1.500000 0.330000 0.000000
1.500000 0.390000 0.000000

1.700000 0.030000 0.000000
1.700000 0.090000 0.000000
1.700000 0.150000 0.000000
1.700000 0.210000 0.000000
1.700000 0.270000 0.000000
1.700000 0.330000 0.000000
1.700000 0.390000 0.000000



==> make_outputs/phasetran_Oracle.txt <==
0.100000 0.030000 0.000000
0.100000 0.090000 0.000000
0.100000 0.150000 0.000000
0.100000 0.210000 0.000000
0.100000 0.270000 0.000000
0.100000 0.330000 0.000000
0.100000 0.390000 0.000000

0.300000 0.030000 0.000000
0.300000 0.090000 0.000000
0.300000 0.150000 0.000000
0.300000 0.210000 0.000000
0.300000 0.270000 0.000000
0.300000 0.330000 0.000000
0.300000 0.390000 0.000000

0.500000 0.030000 0.000000
0.500000 0.090000 0.000000
0.500000 0.150000 0.000000
0.500000 0.210000 0.000000
0.500000 0.270000 0.000000
0.500000 0.330000 0.000000
0.500000 0.390000 0.000000

0.700000 0.030000 0.000000
0.700000 0.090000 0.000000
0.700000 0.150000 0.000000
0.700000 0.210000 0.000000
0.700000 0.270000 0.000000
0.700000 0.330000 0.000000
0.700000 0.390000 0.000000

0.900000 0.030000 0.000000
0.900000 0.090000 0.000000
0.900000 0.150000 0.000000
0.900000 0.210000 0.000000
0.900000 0.270000 0.000000
0.900000 0.330000 0.000000
0.900000 0.390000 0.000000

1.100000 0.030000 0.000000
1.100000 0.090000 0.000000
1.100000 0.150000 0.000000
1.100000 0.210000 0.000000
1.100000 0.270000 0.000000
1.100000 0.330000 0.000000
1.100000 0.390000 0.000000

1.300000 0.030000 0.000000
1.300000 0.090000 0.000000
1.300000 0.150000 0.000000
1.300000 0.210000 0.000000
1.300000 0.270000 0.000000
1.300000 0.330000 0.000000
1.300000 0.390000 0.000000

1.500000 0.030000 0.000000
1.500000 0.090000 0.000000
1.500000 0.150000 0.000000
1.500000 0.210000 0.000000
1.500000 0.270000 0.000000
1.500000 0.330000 0.000000
1.500000 0.390000 0.000000

1.700000 0.030000 0.000000
1.700000 0.090000 0.000000
1.700000 0.150000 0.000000
1.700000 0.210000 0.000000
1.700000 0.270000 0.000000
1.700000 0.330000 0.000000
1.700000 0.390000 0.000000



==> make_outputs/phasetran_SuperfastLSE.txt <==
0.100000 0.030000 0.433333
0.100000 0.090000 0.016667
0.100000 0.150000 0.000000
0.100000 0.210000 0.000000
0.100000 0.270000 0.000000
0.100000 0.330000 0.000000
0.100000 0.390000 0.000000

0.300000 0.030000 0.766667
0.300000 0.090000 0.316667
0.300000 0.150000 0.125000
0.300000 0.210000 0.041667
0.300000 0.270000 0.008333
0.300000 0.330000 0.000000
0.300000 0.390000 0.000000

0.500000 0.030000 0.966667
0.500000 0.090000 0.650000
0.500000 0.150000 0.358333
0.500000 0.210000 0.216667
0.500000 0.270000 0.033333
0.500000 0.330000 0.008333
0.500000 0.390000 0.008333

0.700000 0.030000 1.000000
0.700000 0.090000 0.941667
0.700000 0.150000 0.775000
0.700000 0.210000 0.583333
0.700000 0.270000 0.366667
0.700000 0.330000 0.200000
0.700000 0.390000 0.075000

0.900000 0.030000 0.991667
0.900000 0.090000 0.958333
0.900000 0.150000 0.950000
0.900000 0.210000 0.866667
0.900000 0.270000 0.766667
0.900000 0.330000 0.516667
0.900000 0.390000 0.425000

1.100000 0.030000 0.991667
1.100000 0.090000 0.983333
1.100000 0.150000 0.983333
1.100000 0.210000 0.966667
1.100000 0.270000 0.950000
1.100000 0.330000 0.791667
1.100000 0.390000 0.733333

1.300000 0.030000 1.000000
1.300000 0.090000 0.991667
1.300000 0.150000 0.983333
1.300000 0.210000 0.975000
1.300000 0.270000 0.950000
1.300000 0.330000 0.950000
1.300000 0.390000 0.908333

1.500000 0.030000 0.991667
1.500000 0.090000 1.000000
1.500000 0.150000 0.983333
1.500000 0.210000 0.983333
1.500000 0.270000 0.958333
1.500000 0.330000 0.950000
1.500000 0.390000 0.900000

1.700000 0.030000 1.000000
1.700000 0.090000 1.000000
1.700000 0.150000 1.000000
1.700000 0.210000 1.000000
1.700000 0.270000 0.966667
1.700000 0.330000 0.908333
1.700000 0.390000 0.841667



==> make_outputs/phasetran_VALSE.txt <==
0.100000 0.030000 0.325000
0.100000 0.090000 0.000000
0.100000 0.150000 0.000000
0.100000 0.210000 0.000000
0.100000 0.270000 0.000000
0.100000 0.330000 0.000000
0.100000 0.390000 0.000000

0.300000 0.030000 0.658333
0.300000 0.090000 0.200000
0.300000 0.150000 0.033333
0.300000 0.210000 0.008333
0.300000 0.270000 0.000000
0.300000 0.330000 0.000000
0.300000 0.390000 0.000000

0.500000 0.030000 0.925000
0.500000 0.090000 0.525000
0.500000 0.150000 0.208333
0.500000 0.210000 0.066667
0.500000 0.270000 0.000000
0.500000 0.330000 0.000000
0.500000 0.390000 0.000000

0.700000 0.030000 0.925000
0.700000 0.090000 0.708333
0.700000 0.150000 0.583333
0.700000 0.210000 0.350000
0.700000 0.270000 0.133333
0.700000 0.330000 0.008333
0.700000 0.390000 0.000000

0.900000 0.030000 0.925000
0.900000 0.090000 0.858333
0.900000 0.150000 0.733333
0.900000 0.210000 0.625000
0.900000 0.270000 0.416667
0.900000 0.330000 0.141667
0.900000 0.390000 0.008333

1.100000 0.030000 0.933333
1.100000 0.090000 0.841667
1.100000 0.150000 0.825000
1.100000 0.210000 0.783333
1.100000 0.270000 0.658333
1.100000 0.330000 0.491667
1.100000 0.390000 0.100000

1.300000 0.030000 0.950000
1.300000 0.090000 0.933333
1.300000 0.150000 0.908333
1.300000 0.210000 0.866667
1.300000 0.270000 0.850000
1.300000 0.330000 0.625000
1.300000 0.390000 0.191667

1.500000 0.030000 0.991667
1.500000 0.090000 0.958333
1.500000 0.150000 0.975000
1.500000 0.210000 0.975000
1.500000 0.270000 0.900000
1.500000 0.330000 0.633333
1.500000 0.390000 0.133333

1.700000 0.030000 0.958333
1.700000 0.090000 0.916667
1.700000 0.150000 0.825000
1.700000 0.210000 0.841667
1.700000 0.270000 0.875000
1.700000 0.330000 0.550000
1.700000 0.390000 0.108333


